N$^2$: A Unified Python Package and Test Bench for Nearest Neighbor-Based Matrix Completion

Nearest neighbor (NN) methods have re-emerged as competitive tools for matrix completion, offering strong empirical performance and recent theoretical guarantees, including entry-wise error bounds, confidence intervals, and minimax optimality. Despite their simplicity, recent work has shown that NN approaches are robust to a range of missingness patterns and effective across diverse applications. This paper introduces N$^2$, a unified Python package and testbed that consolidates a broad class of NN-based methods through a modular, extensible interface. Built for both researchers and practitioners, N$^2$ supports rapid experimentation and benchmarking. Using this framework, we introduce a new NN variant that achieves state-of-the-art results in several settings. We also release a benchmark suite of real-world datasets, from healthcare and recommender systems to causal inference and LLM evaluation, designed to stress-test matrix completion methods beyond synthetic scenarios. Our experiments demonstrate that while classical methods excel on idealized data, NN-based techniques consistently outperform them in real-world settings.

==> neurips2026_dbtrack_reframe.txt <==
================================================================================
Reframing N^2 for the NeurIPS 2026 Evaluations & Datasets Track
================================================================================

Source manuscript: main.tex
Target track:      NeurIPS 2026 Evaluations & Datasets (E&D)
                   https://neurips.cc/Conferences/2026/CallForEvaluationsDatasets
Key dates:         Abstract May 4, 2026 (AoE); Full paper May 6, 2026 (AoE);
                   Notification Sep 24, 2026; Portal opens Apr 15, 2026.

--------------------------------------------------------------------------------
1. WHAT THE TRACK ACTUALLY WANTS
--------------------------------------------------------------------------------

The E&D track is broader than the old "Datasets and Benchmarks" track. It
explicitly invites:

  (a) New datasets and data generators.
  (b) Benchmarks and benchmarking tools.
  (c) Evaluation protocols and practices.
  (d) Analyses of benchmark strengths, limitations, failure modes, saturation.
  (e) Rigorous reproductions and audits.
  (f) Negative results and critical analyses of evaluation practice.
  (g) RL environments and competition papers.

The single hard requirement on framing:

  "Submissions are expected to clearly articulate the evaluative role
   their contribution plays: what claims it supports, under what
   assumptions, and what limitations apply."

Hard requirements on artifacts:

  - Datasets hosted on a recognized platform (HuggingFace, Dataverse,
    Kaggle, OpenML, or a bespoke site). >4 GB needs a sample for review.
  - Croissant metadata with Responsible AI fields is mandatory.
  - Code is required when the contribution is a "reusable executable
    artifact" -- i.e. a benchmark suite or evaluation environment.
    A library + test bench paper falls squarely in this category.
  - Everything must be accessible to reviewers at submission, with no
    personal-request gating. Non-compliance is grounds for desk rejection.
  - Default review is double-blind; dataset-centric papers may request
    single-blind if anonymization is impractical.

--------------------------------------------------------------------------------
2. DIAGNOSIS: WHY THE CURRENT DRAFT IS A 70%/30% MAIN-TRACK PAPER
--------------------------------------------------------------------------------

The manuscript currently advertises THREE contributions of roughly equal weight
(intro.tex, "Our contributions"):

  (i)  A unified framework / Python library (N^2) for NN matrix completion.
  (ii) A new algorithm, AutoNN, that linearly interpolates DRNN and TSNN.
  (iii)A test bench, N^2-Bench, of real-world datasets, plus benchmark results.

For the *main* NeurIPS track, (ii) would be the headline. For the E&D track,
(ii) is the WRONG headline -- a new estimator is methods-track work. The E&D
reviewers will read Section 3 (nn-new.tex) and ask "why is this in our track?"

The right headline for E&D is the inversion:

  N^2-Bench is the contribution. The N^2 library is the evaluation
  infrastructure that makes the benchmark reproducible and extensible.
  AutoNN is one worked example of using the testbed to develop and
  stress-test a new method.

This is not a cosmetic change. It changes which sections are load-bearing,
what the abstract promises, what the experiments must demonstrate, and what
the supplementary artifacts must contain.

--------------------------------------------------------------------------------
3. PROPOSED NEW FRAMING (ONE-PARAGRAPH PITCH)
--------------------------------------------------------------------------------

Working pitch:

  "Matrix completion is evaluated almost exclusively on synthetic low-rank
   matrices with entries missing completely at random. Real deployments --
   recommendation, panel-data causal inference, mobile-health counterfactuals,
   LLM evaluation -- violate both assumptions. We introduce N^2-Bench, a
   reproducible benchmark of four real-world matrix-completion tasks spanning
   these regimes, together with N^2, an open-source evaluation harness that
   implements a unified Distance/Average module decomposition under which
   eight existing nearest-neighbor estimators and three classical baselines
   can be compared on equal footing. Using N^2-Bench, we report the first
   apples-to-apples comparison of NN- and spectral-based matrix completion
   on real data, surface a consistent failure mode of USVT and SoftImpute
   under non-MCAR missingness, and show that distributional NN methods
   recover bimodal step-count distributions in HeartSteps that no scalar
   method can. We use one slot of the testbed -- a synthetic SNR sweep --
   to demonstrate how N^2 supports rapid prototyping by introducing AutoNN,
   a noise-adaptive interpolation of DRNN and TSNN, in <50 lines."

Notice three rhetorical moves:

  - "Evaluation gap" framing up front: synthetic-MCAR benchmarking masks
    real failure modes of classical methods. This satisfies the track's
    "what claims it supports, under what assumptions" requirement.
  - The library is reframed from "contribution" to "evaluation harness."
  - AutoNN is reframed from "new method" to "evidence the harness is
    extensible." It justifies its presence in an E&D paper.

--------------------------------------------------------------------------------
4. CONCRETE EDITS, FILE BY FILE
--------------------------------------------------------------------------------

[main.tex]

- Title: replace
    "N^2: A Unified Python Package and Test Bench for Nearest Neighbor-Based
     Matrix Completion"
  with something benchmark-forward, e.g.
    "N^2-Bench: A Real-World Benchmark and Evaluation Harness for
     Nearest-Neighbor Matrix Completion"
  Putting "-Bench" in the title is the single biggest signal to E&D
  reviewers that they are reading the right kind of paper.

- Abstract: rewrite around the evaluation gap. The current abstract leads
  with "NN methods have re-emerged as competitive tools..." -- this is a
  methods-paper opening. Lead instead with the benchmarking gap: existing
  matrix completion evaluation is dominated by synthetic MCAR data;
  N^2-Bench fills the gap with four heterogeneous real-world tasks; the
  N^2 harness makes the comparison fair and reproducible; the AutoNN
  result is a downstream demonstration of extensibility.

- Reorder \input{} sections so the benchmark is the spine:
    1. intro
    2. nn-overview            (compress -- this is now background)
    3. library                (move from appendix to main body; this is
                               now the evaluation harness section)
    4. case-study             (this is now Section 4: N^2-Bench tasks)
    5. llm_evaluation_new     (fold into case-study as one more task)
    6. nn-new                 (compress; reframe as "Case study: using
                               N^2 to develop a new estimator")
    7. conclusion

[neurips2026/intro.tex]

- Rewrite "Our contributions" to put N^2-Bench first:
    1. N^2-Bench: four heterogeneous real-world matrix-completion tasks
       (HeartSteps, MovieLens, Proposition 99, PromptEval) spanning
       healthcare, recommendation, panel-data causal inference, and LLM
       evaluation, with documented missingness mechanisms (MAR, MNAR,
       staggered adoption) and standardized train/val/test splits.
    2. N^2 evaluation harness: a unified Distance/Average decomposition
       under which eight NN variants and three classical baselines are
       implemented behind a one-line interface, enabling fair comparison
       and reproducibility.
    3. Findings: USVT/SoftImpute degrade sharply on the non-MCAR tasks
       in N^2-Bench; distributional NN methods are uniquely able to
       recover non-Gaussian outcome distributions; etc.
    4. Extensibility case study: AutoNN, an SNR-adaptive interpolation
       of DRNN and TSNN, implemented in <50 lines on top of N^2.

- Add a paragraph under "Related work" titled "Existing matrix completion
  benchmarks" that names the alternatives and explains the gap. Candidates
  to discuss: synthetic low-rank MCAR sweeps used in Chatterjee 2015 /
  Hastie 2015, the Netflix prize, MovieLens-only evaluations, and the
  causal-panel-data evaluation tradition (Abadie 2010, Athey 2021).
  The gap to claim: no existing benchmark spans scalar + distributional
  + MNAR + staggered-adoption regimes under one harness.

[appendices/library.tex] -> move into main body as Section 3

  Promote this to a main-body section titled e.g. "The N^2 Evaluation
  Harness." Add:

  - A figure showing the Distance/Average module decomposition.
  - A short pseudocode listing showing how a user adds a new estimator
    or a new DataType (this directly demonstrates the harness's
    extensibility, which is the criterion E&D reviewers will care about).
  - A reproducibility paragraph: Python version, dependencies, license
    (specify it -- MIT or Apache-2.0 are conventional), CI status,
    URL to a permanent archive (Zenodo DOI, not just GitHub HEAD).

[neurips2026/case-study.tex] -> rename to "N^2-Bench" and restructure

  For each of HeartSteps, MovieLens, Prop 99, PromptEval, add a
  standardized "task card" subsection with these fields, in this order:

    Source            (citation + URL + license)
    Hosting           (HuggingFace / Dataverse / Zenodo URL)
    N x T x n         dimensions
    Missingness mech. (MCAR / MAR / MNAR / staggered adoption)
    Missingness rate
    Estimand          (mean / counterfactual / distribution)
    Splits            (train/val/test, with seeds fixed)
    Metric            (MAE / RMSE / KS distance / etc.)
    Baselines         (NN variants + USVT + SoftImpute + task-specific)
    Known limitations (e.g. HeartSteps N=37 is small; MovieLens skews
                      to active users; Prop 99 has 38 control states;
                      PromptEval covers only 15 LLMs as of 2024)

  This standardization is exactly what E&D reviewers grade on -- it is
  the difference between "a paper with experiments" and "a benchmark."

[neurips2026/nn-new.tex] -> demote and reframe

  Rename the section "Case study: extending N^2 with a new estimator
  (AutoNN)." Trim the synthetic SNR sweep narrative. Keep the figure.
  The point of the section is now "the harness made adding this
  estimator a 50-line change," not "here is a new SOTA method."
  This is acceptable -- and even attractive -- to E&D reviewers as
  evidence that the harness supports research, but it is risky to
  oversell as a primary contribution in this track.

[neurips2026/conclusion.tex]

  - Lead with the evaluative findings, not the library.
  - End with explicit limitations: dataset coverage, scale ceiling,
    class of NN variants supported, what is NOT yet in N^2-Bench
    (e.g. graph signal recovery, tensor completion). Limitations are
    rewarded in this track; vagueness is penalized.

[neurips2026/checklist.tex]

  - Replace any main-track checklist content with the E&D-track checklist
    when it is published. The track's site has not posted final checklist
    text as of the last fetch -- monitor it before submission.

--------------------------------------------------------------------------------
5. ARTIFACT DELIVERABLES YOU NEED BEFORE MAY 6
--------------------------------------------------------------------------------

These are required, not optional, for the E&D track:

  [ ] Public code repository with the version submitted to NeurIPS tagged
      and archived (Zenodo or similar) so the URL is permanent.

  [ ] License file in the repo. MIT or Apache-2.0 for the code is fine;
      datasets need their own license disclosures (especially MovieLens,
      which has a research-use license that restricts redistribution --
      ship a loader that downloads from the original source rather than
      a copy in your repo).

  [ ] Croissant metadata file for each dataset shipped or referenced.
      This is mandatory and is one of the easiest things for reviewers
      to check, so do not skip it. Generator: https://github.com/mlcommons/croissant

  [ ] Responsible AI fields populated in the Croissant metadata
      (intended uses, known biases, PII status, etc.).

  [ ] A reviewers.md or DATASHEET.md with: dataset provenance, collection
      protocol, consent (HeartSteps was a human-subjects trial -- cite
      the IRB and explain how the public release handles re-identification
      risk), known biases, and recommended uses.

  [ ] Hosted dataset URLs that work without authentication. HuggingFace
      Datasets is the path of least resistance.

  [ ] A reproduce-the-paper script that regenerates every figure and
      table from a single command, with seeds fixed. Reviewers will
      try this. If it does not work, you lose the paper.

  [ ] A leaderboard or results CSV checked into the repo so future
      submissions can extend the benchmark.

  [ ] An anonymized review copy at submission time (the call notes that
      dataset papers may request single-blind, but the default is
      double-blind -- decide which you are and execute consistently).

--------------------------------------------------------------------------------
6. RISKS AND THINGS TO PRE-EMPT
--------------------------------------------------------------------------------

R1. Reviewers ask "is this just a library paper?"
    Mitigation: the abstract and intro must lead with evaluation findings
    that could not have been obtained without N^2-Bench. The current
    HeartSteps result (distributional NN recovers bimodality where scalar
    methods cannot) and the across-the-board USVT/SoftImpute degradation
    on non-MCAR data are good candidates. Promote them in the abstract.

R2. Reviewers ask "why are four datasets enough?"
    Mitigation: argue heterogeneity, not count. Each task represents a
    distinct missingness regime (MAR / MNAR / staggered adoption / MCAR-
    by-design) and a distinct estimand (mean / counterfactual mean /
    distribution / distribution). Make a table.

R3. Reviewers ask "is AutoNN really a NeurIPS-grade contribution?"
    Mitigation: do not stake the paper on it. Reframe as evidence of
    harness extensibility. If the synthetic SNR sweep is shaky, move
    the entire AutoNN material to the appendix and refer to it from
    a single paragraph in the main body.

R4. HeartSteps ethics / re-identification.
    The HeartSteps V1 data has been publicly released for research, but
    you must cite the original IRB / data-use terms and document any
    preprocessing that affects re-identification risk. E&D track
    reviewers are sensitized to this.

R5. MovieLens redistribution.
    Ship a loader, not the data. The license forbids bundling.

R6. PromptEval is a 2024 dataset.
    By submission (May 2026) the LLM landscape will have shifted. Add
    a sentence acknowledging that the goal of the PromptEval slot is
    to demonstrate the harness on a distributional matrix completion
    task with N=15 LLMs and n=100 prompts, NOT to provide a current
    leaderboard of LLM quality. This deflects a predictable reviewer
    objection.

R7. Page limits.
    The track page does not specify; it currently defers to the main
    Call for Papers. Confirm before final layout. If the limit matches
    the main track (9 + refs), the reorganization above is feasible
    without cuts. If it is shorter, AutoNN goes fully to the appendix.

--------------------------------------------------------------------------------
7. RECOMMENDED ORDER OF OPERATIONS
--------------------------------------------------------------------------------

Week of Apr 27 (now):
  - Decide single-blind vs double-blind. If single-blind, anonymization
    work drops; if double-blind, audit the manuscript and repo for
    self-identifying strings.
  - Lock the four-task scope of N^2-Bench. Do not add a fifth task this
    close to deadline.

Week of May 4:
  - Rewrite title, abstract, intro contributions list per Section 4 above.
  - Promote library.tex into the main body.
  - Add task-card structure to case-study.tex.

By May 6 submission:
  - Generate Croissant metadata for each dataset.
  - Tag a Zenodo release of the code.
  - Run the reproduce-paper script end-to-end on a clean machine.
  - Verify all dataset URLs work without auth.

--------------------------------------------------------------------------------
8. ONE-LINE SUMMARY
--------------------------------------------------------------------------------

Reframe N^2 from "a library + a new estimator + some real-world experiments"
to "N^2-Bench, a heterogeneous real-world benchmark for matrix completion,
released with an evaluation harness, with AutoNN as a worked example of
extending the harness." The methods stay the same; the headline changes.

